A Spectroscopic Study of Kepler Asteroseismic Targets

Reported are spectroscopic observations of 15 candidates for Kepler primary asteroseismic targets and 14 other stars in the Kepler field, carried out at three observatories (see the footnote). For all these stars, the radial velocities, effective temperature, surface gravity, metallicity, and the projected rotational velocity are derived from two separate sets of data by means of two independent methods. In addition, MK type is estimated from one of these sets of data. Three stars, HIP 94335, HIP 94734, and HIP 94743, are found to have variable radial-velocity. For HIP 94335 = FL Lyr, a well-known Algol-type eclipsing variable and a double-lined spectroscopic binary, the orbital elements computed from our data agree closely with those of Popper et al. For HIP 94734 and HIP 94743 = V2077 Cyg, which we discover to be single-lined systems, orbital elements are derived. In addition, from our value of the orbital period and the Hipparcos epoch photometry, HIP 94743 is demonstrated to be a detached eclipsing binary.

==> Table_2.txt <==

                      Table 2
   Radial velocities (in km/s) of the program stars.
 The code in the last column indicate stars that fall
 onto the active chips of Kepler CCDs, "A", stars that
 fall into CCD gaps, "G", or stars that fall into star
                 tracker corners, "S".
The individual velocities are not corrected for the shift
                 between observatories	 
 --------------------------------------------------------
 HIP     HJD-2400000   R.V.    s.e.   Instrument  code
 --------------------------------------------------------

 91128   45839.7031   -31.43   0.54   Wyeth         S
 91128   45839.9676   -32.04   0.39   Tillinghast   S
 91128   53512.8557   -32.15   0.37   Tillinghast   S
 91128   53517.8486   -32.05   0.36   Tillinghast   S
 91128   53894.3541   -31.47   0.56   FRESCO        S

 92922   51784.6670   -39.68   0.71   Wyeth         G
 92922   53512.8595   -40.03   0.26   Tillinghast   G
 92922   53517.8522   -39.82   0.35   Tillinghast   G
 92922   53549.3790   -39.00   0.23   FRESCO        G
 92922   53555.4007   -38.58   0.19   FRESCO        G

 93011   53512.8629   -23.43   0.90   Tillinghast   A
 93011   53517.8551   -23.69   0.88   Tillinghast   A
 93011   53552.3660   -21.74   0.92   FRESCO        A
 93011   53558.5257   -21.62   0.71   FRESCO        A

 94145   53512.8669     0.76   0.40   Tillinghast   G
 94145   53517.8586     3.41   0.49   Tillinghast   G
 94145   53543.9805     1.32   0.53   Tillinghast   G
 94145   53549.4242     2.25   0.24   FRESCO        G
 94145   53553.5996     3.04   0.29   FRESCO        G
 94145   53659.6048     3.56   0.63   Tillinghast   G
 94145   53895.3536     2.23   0.72   FRESCO        G
 94145   53898.5923     4.32   1.25   FRESCO        G

 94335-1 53512.8696  -125.41   0.88   Tillinghast   A
 94335-2 53512.8696    68.34   0.29   Tillinghast   A
 94335-1 53517.8615    17.03   0.78   Tillinghast   A
 94335-2 53517.8615  -109.69   0.59   Tillinghast   A
 94335-1 53541.8465    21.67   0.90   Tillinghast   A
 94335-2 53541.8465  -114.22   0.60   Tillinghast   A
 94335-1 53548.8784    40.71   0.88   Tillinghast   A
 94335-2 53548.8784  -139.96   0.83   Tillinghast   A
 94335-1 53554.3839  -105.92   0.95   FRESCO        A
 94335-2 53554.3839    49.82   2.86   FRESCO        A
 94335-1 53555.5570    14.75   0.79   FRESCO        A
 94335-2 53555.5570  -101.30   2.73   FRESCO        A
 94335-1 53576.7925    38.16   0.89   Tillinghast   A
 94335-2 53576.7925  -138.98   0.64   Tillinghast   A
 94335-1 53627.7044   -56.84   0.90   Tillinghast   A
 94335-2 53627.7044   -13.06   0.02   Tillinghast   A
 94335-1 53630.6363  -103.09   0.91   Tillinghast   A
 94335-2 53630.6363    46.03   0.36   Tillinghast   A
 94335-1 53634.6620  -131.43   0.93   Tillinghast   A
 94335-2 53634.6620    72.97   0.21   Tillinghast   A
 94335-1 53656.6097  -128.05   0.91   Tillinghast   A
 94335-2 53656.6097    73.42   0.29   Tillinghast   A
 94335-1 53659.5895    43.38   0.90   Tillinghast   A
 94335-2 53659.5895  -145.73   0.65   Tillinghast   A
 94335-1 53690.5571    22.66   0.87   Tillinghast   A
 94335-2 53690.5571  -109.92   0.87   Tillinghast   A
 94335-1 53693.5497  -130.35   0.91   Tillinghast   A
 94335-2 53693.5497    77.75   0.24   Tillinghast   A

 94497   51788.6451     7.66   0.37   Wyeth         A
 94497   53512.8741     7.78   0.27   Tillinghast   A
 94497   53517.8664     7.18   0.34   Tillinghast   A
 94497   53556.3711     8.01   0.34   FRESCO        A
 94497   53560.3515     8.58   0.33   FRESCO        A

 94565   53512.8788   -11.17   0.22   Tillinghast   A
 94565   53517.8817   -11.77   0.34   Tillinghast   A
 94565   53550.5621   -10.08   0.12   FRESCO        A
 94565   53558.5791   -10.96   0.37   FRESCO        A
 94565   54364.6099   -11.22   0.51   Tillinghast   A
 94565   54429.5570   -10.72   0.40   Tillinghast   A

 94704   52234.5060  -348.03   1.08   Wyeth         S
 94704   53512.8866  -347.10   0.44   Tillinghast   S
 94704   53517.8733  -347.04   0.58   Tillinghast   S
 94704   54265.3818  -346.53   0.81   FRESCO        S

 94734   53512.8927   -37.94   0.22   Tillinghast   A
 94734   53517.8790   -41.63   0.29   Tillinghast   A
 94734   53558.3952   -19.71   0.28   FRESCO        A
 94734   53560.4079   -18.09   0.18   FRESCO        A
 94734   53659.6074   -18.70   0.32   Tillinghast   A
 94734   53894.4431   -16.97   0.38   FRESCO        A
 94734   53895.5964   -20.23   0.27   FRESCO        A
 94734   53904.3867   -29.50   0.34   FRESCO        A
 94734   54268.3728   -12.31   0.24   FRESCO        A
 94734   54278.4823   -11.10   0.28   FRESCO        A
 94734   54279.3378   -11.67   0.35   FRESCO        A
 94734   54361.3444   -12.46   0.29   FRESCO        A
 94734   54361.3862   -11.47   0.34   FRESCO        A
 94734   54362.4304   -13.57   0.25   FRESCO        A
 94734   54364.6173   -13.41   0.41   Tillinghast   A
 94734   54429.5610   -34.20   0.43   Tillinghast   A

 94743   53512.8964    53.58   0.50   Tillinghast   G
 94743   53517.8847    31.69   0.56   Tillinghast   G
 94743   53540.3946   -34.67   0.77   FRESCO        G
 94743   53541.8508    40.24   0.61   Tillinghast   G
 94743   53548.8820    48.11   0.69   Tillinghast   G
 94743   53550.3587   -24.20   0.35   FRESCO        G
 94743   53551.5380   -55.20   0.31   FRESCO        G
 94743   53576.8053     6.65   0.56   Tillinghast   G
 94743   53627.7101   -37.73   0.57   Tillinghast   G
 94743   53630.6428    26.10   0.49   Tillinghast   G
 94743   53634.6670   -54.38   0.51   Tillinghast   G
 94743   53656.6178    11.30   0.48   Tillinghast   G
 94743   53659.5990   -11.40   0.44   Tillinghast   G
 94743   53894.5884   -17.68   0.63   FRESCO        G
 94743   53899.5794    41.39   1.64   FRESCO        G
 94743   53903.5538    22.10   0.51   FRESCO        G
 94743   53904.5981    54.09   0.59   FRESCO        G
 94743   53906.5871   -21.12   0.54   FRESCO        G
 94743   54280.8153   -31.06   0.59   Tillinghast   G
 94743   54308.8393    50.28   0.61   Tillinghast   G
 94743   54362.3646    44.09   0.65   FRESCO        G
 94743   54364.6003   -50.60   0.45   Tillinghast   G
 94743   54367.6080    57.13   0.43   Tillinghast   G
 94743   54368.6034    38.67   0.96   Tillinghast   G
 94743   54422.5479     7.38   0.45   Tillinghast   G
 94743   54423.5562   -39.40   0.31   Tillinghast   G
 94743   54424.5499   -52.37   0.31   Tillinghast   G
 94743   54427.5704    49.09   0.38   Tillinghast   G
 94743   54430.5578   -49.06   0.42   Tillinghast   G

 94898   51784.6833   -38.62   0.69   Wyeth         G
 94898   53718.5510   -37.78   0.43   Tillinghast   G
 94898   53902.4175   -36.46   0.23   FRESCO        G
 94898   53904.4537   -35.34   0.26   FRESCO        G
 94898   53905.5773   -36.98   0.23   FRESCO        G
 94898   53906.4758   -36.88   0.24   FRESCO        G

 95098   53512.9001    10.79   0.31   Tillinghast   A
 95098   53517.8883    10.63   0.37   Tillinghast   A
 95098   53553.5373    10.22   0.26   FRESCO        A
 95098   53559.5177    10.58   0.36   FRESCO        A
 95098   54367.6918    10.55   0.35   Tillinghast   A
 95098   54429.5658    10.93   0.43   Tillinghast   A

 95631   51784.6979   -24.33   0.89   Wyeth         G
 95631   53512.9030   -24.50   0.23   Tillinghast   G
 95631   53517.8914   -24.41   0.22   Tillinghast   G
 95631   53540.4548   -24.26   0.68   FRESCO        G
 95631   53549.4724   -24.13   0.19   FRESCO        G
 95631   53555.4439   -22.88   0.22   FRESCO        G

 95637   53512.9066   -12.40   0.67   Tillinghast   A
 95637   53517.8955   -11.45   1.13   Tillinghast   A
 95637   53549.5824   -10.91   0.38   FRESCO        A
 95637   53551.5825   -10.69   0.84   FRESCO        A

 95638   53512.9119   -32.40   0.27   Tillinghast   G
 95638   53517.9022   -32.74   0.46   Tillinghast   G
 95638   53903.3851   -30.49   0.42   FRESCO        G

 95733   53512.9189    20.42   0.32   Tillinghast   A
 95733   53517.9099    19.79   0.44   Tillinghast   A
 95733   54265.4464    21.97   0.38   FRESCO        A
 95733   54367.6977    20.43   0.61   Tillinghast   A
 95733   54430.5695    20.26   0.40   Tillinghast   A

 95843   53512.9412   -21.96   0.47   Tillinghast   G
 95843   53517.9154   -22.64   0.78   Tillinghast   G
 95843   53552.5406   -21.16   0.34   FRESCO        G
 95843   53553.3886   -21.33   0.29   FRESCO        G
 
 96146   53512.9559   -30.95   0.79   Tillinghast   S
 96146   53517.9195   -30.25   1.00   Tillinghast   S
 96146   53550.4087   -28.43   0.49   FRESCO        S
 96146   53555.6060   -27.18   0.73   FRESCO        S

 96634   51784.7146    15.23   0.87   Wyeth         A
 96634   53512.9384    15.46   0.26   Tillinghast   A
 96634   53517.9239    14.94   0.29   Tillinghast   A
 96634   53549.5613    16.00   0.61   FRESCO        A
 96634   53553.4420    15.60   0.63   FRESCO        A

 96735   52260.4530   -17.02   0.53   Wyeth         A
 96735   53512.9446   -16.59   0.22   Tillinghast   A
 96735   53517.9264   -16.30   0.29   Tillinghast   A
 96735   53552.4475   -16.25   0.34   FRESCO        A
 96735   53559.4074   -16.02   0.33   FRESCO        A

 97168   52226.5269   -91.21   0.63   Wyeth         G
 97168   53512.9625   -91.97   0.38   Tillinghast   G
 97168   53517.9299   -91.33   0.34   Tillinghast   G
 97168   53902.5897   -90.58   0.44   FRESCO        G
 97168   53905.3804   -92.15   0.45   FRESCO        G

 97219   49228.6887   -20.51   0.55   Wyeth         A
 97219   49260.7004   -21.28   0.42   Wyeth         A
 97219   49285.5793   -19.99   0.48   Wyeth         A
 97219   49641.6224   -20.74   0.53   Wyeth         A
 97219   50210.9757   -21.32   0.66   Tillinghast   A
 97219   50360.5935   -20.02   0.36   Wyeth         A
 97219   50610.6736   -19.70   0.54   Wyeth         A
 97219   50897.8061   -20.68   0.45   Wyeth         A
 97219   53333.5323   -20.36   0.41   Wyeth         A
 97219   53512.9591   -21.15   0.29   Tillinghast   A
 97219   53517.9335   -20.84   0.35   Tillinghast   A
 97219   53559.4555   -20.68   0.31   FRESCO        A

 97337   54265.5110   -70.50   0.42   FRESCO        A 
 
 97657   52260.4647   -63.66   0.43   Wyeth         A
 97657   53512.9522   -63.38   0.36   Tillinghast   A
 97657   53517.9362   -63.76   0.24   Tillinghast   A
 97657   53558.4550   -63.46   0.20   FRESCO        A
 97657   53560.4600   -62.63   0.44   FRESCO        A
 97657   54255.9551   -63.15   0.27   Tillinghast   A
 97657   54256.8890   -63.84   0.30   Tillinghast   A

 97974   53512.9246   -31.46   0.38   Tillinghast   A
 97974   53559.5721   -31.54   0.44   FRESCO        A

 98381   51788.6879   -73.22   0.37   Wyeth         S
 98381   53512.9289   -72.48   0.33   Tillinghast   S
 98381   53517.9398   -72.91   0.28   Tillinghast   S
 98381   53556.4393   -72.66   0.33   FRESCO        S
 98381   53560.5326   -73.45   0.70   FRESCO        S

 98655   53512.9482   -52.49   0.39   Tillinghast   A
 98655   53517.9433   -51.87   0.35   Tillinghast   A
 98655   53903.4532   -51.10   0.46   FRESCO        A
 98655   53908.5767   -52.34   0.34   FRESCO        A

 98829   51788.6923   -37.01   0.59   Wyeth         S
 98829   53719.5510   -41.03   0.44   Tillinghast   S
 98829   53895.5006   -44.27   0.33   FRESCO        S
 98829   53904.5189   -41.90   0.33   FRESCO        S
 98829   53907.4412   -43.33   0.37   FRESCO        S
 98829   54362.4916   -42.50   0.30   FRESCO        S

 99267   45480.9928  -197.70   0.60   MMT           S
 99267   45542.7749  -197.06   0.57   Wyeth         S
 99267   45563.6662  -195.32   0.82   Wyeth         S
 99267   45598.6449  -196.93   1.01   Wyeth         S
 99267   45896.8366  -194.94   1.32   Wyeth         S
 99267   45935.5774  -197.81   0.86   Wyeth         S
 99267   45945.6073  -197.61   1.03   Wyeth         S
 99267   46220.7610  -194.29   0.59   Wyeth         S
 99267   46226.9205  -194.09   0.44   Tillinghast   S
 99267   46254.7097  -194.76   0.63   Wyeth         S
 99267   46271.7821  -196.11   0.59   Wyeth         S
 99267   46310.5762  -197.12   0.57   Wyeth         S
 99267   46338.6306  -196.32   0.76   Wyeth         S
 99267   46360.5609  -195.71   0.70   Wyeth         S
 99267   46513.0343  -196.74   0.48   MMT           S
 99267   46515.0302  -195.93   0.54   MMT           S
 99267   46565.9980  -196.61   0.80   MMT           S
 99267   46569.9457  -197.10   0.68   Tillinghast   S
 99267   46576.9389  -196.77   0.52   Tillinghast   S
 99267   46596.9853  -195.83   0.43   MMT           S
 99267   46600.9418  -196.83   0.50   MMT           S
 99267   46602.9289  -197.02   0.64   Tillinghast   S
 99267   46604.9054  -195.27   0.57   MMT           S
 99267   46634.8070  -196.35   0.60   Tillinghast   S
 99267   46635.8602  -195.34   0.50   Tillinghast   S
 99267   46637.8821  -196.59   0.61   Tillinghast   S
 99267   46639.7518  -196.79   0.54   Tillinghast   S
 99267   46691.8131  -196.63   0.68   Tillinghast   S
 99267   46723.6505  -196.03   0.45   Tillinghast   S
 99267   47046.7582  -195.70   0.61   Tillinghast   S
 99267   47073.7089  -195.89   0.50   Tillinghast   S
 99267   47137.5959  -195.74   0.44   Tillinghast   S
 99267   47287.9843  -196.42   0.53   Tillinghast   S
 99267   47314.9318  -195.99   0.55   Tillinghast   S
 99267   47342.8916  -196.59   0.58   Tillinghast   S
 99267   47427.6106  -195.77   0.65   Tillinghast   S
 99267   47460.6313  -194.98   0.62   Tillinghast   S
 99267   47493.5521  -195.66   0.54   MMT           S
 99267   47720.8106  -196.16   0.50   Tillinghast   S
 99267   48025.9804  -196.52   0.65   Tillinghast   S
 99267   48400.9868  -195.96   0.47   Tillinghast   S
 99267   48432.9480  -195.44   0.59   Tillinghast   S
 99267   53512.9339  -196.71   0.55   Tillinghast   S
 99267   53517.9482  -197.26   0.72   Tillinghast   S
 99267   53902.4870  -193.16   1.35   FRESCO        S
 99267   53905.4480  -193.98   1.65   FRESCO        S
 --------------------------------------------------------


==> Table_7.txt <==
                        Table 7
Astrophysical parameters of 240 stars from the ELODIE archive, 
selected to be reference stars for the determination of the 
astrophysical parameters of the program stars. If not stated 
otherwise at the bottom of the table, the values of Teff, log g, 
and [Fe/H] are from the TGMET library of Soubiran et al. (1998).  
The MK spectral types are adopted from the literature, using 
          the Hipparcos Input Catalogue as a guide


      HD or BD  Teff   log g     [Fe/H]     MK
     ---------------------------------------------
        400     6047    3.95     -0.29	F8IV
        432     7199    4.57      0.04	F2III-IV
        693     6043    3.93     -0.40	F5V
       1400     4005    1.90     -0.12	K7Iab:
       1835     5776    4.42      0.15	G3V
       2506     4903    2.37     -0.63	G4III
       2628     6994    3.25     -0.13	A7III
       2665     4759    1.64     -2.27	G5IIIwe
       3229     6161    3.62     -0.28	F5IV
       3546     4890    2.23     -0.72	G5IIIcomp
       3712     4640    1.92      0.07	K0II-IIIva
       3883     7380    3.18      0.76	A7m
       4614     5845    4.16     -0.34	G0V SB
       4628     5076    4.56     -0.23	K2V
       5234     4465    2.10     -0.08	K2III
       5916     4916    2.28     -0.79	G8III-IV
       6582     5336    4.13     -0.83	G5Vp
       7476     6188    3.62     -0.31	F5V
       8992     6660    2.64      0.77	F6Ib
       9562     5774    3.93      0.16	G2IV
       9927     4330    2.32      0.20	K3III
       9973     7215    2.29      0.81	F5Iab
      10380     4211    2.00     -0.03	K3III
      10476     5227    4.42      0.02	K1V
      10780     5331    4.32     -0.02	K0V
      11973     7351    4.26     -0.20	F0V
      12235     5882    4.00      0.24	G2IV
      13174     6917    3.82     -2.56	F2III
      13403     5564    3.89     -0.39	G3V
      13530     4776    2.48     -0.67	G8III:var
      13783     5542    4.29     -0.55	G8V
      13974     5730    4.37     -0.49	G0V
      14214     5912    4.00      0.12	G0.5IV
      16232     6515    4.64      0.06	F4V
      17382     5272    4.36      0.04	K1V
      19476     4779    2.85      0.17	K0III
      19994     6005    4.00      0.12	F8V
      22468     4756    3.40     -0.94	G5IV/Vea+K1IVea
      22484     5891    3.94     -0.11	F9V
      23183     4785    2.36     -0.26	G8III
      23439     5009    4.77     -0.79	K1V
      24040     5716    4.08      0.18	G0
      25621     6175    3.91     -0.04	F6IV
      26462     6596    3.78     -0.05	F4V
      27022     5082    2.65     -0.15	G5III
      27348     4849    2.74      0.06	G8III
      28005     5671    4.16      0.33	G0
      28343     3907    4.59      0.20	K7V
      29139     3880    1.83      0.10	K5III
      29391     7382    4.26     -0.11	F0V
      29697     4507    4.61     -0.18	K3V
      30495     5756    4.34     -0.04	G3V
      30562     5798    4.02      0.21	F8V
      30834     4274    1.82     -0.11	K3III
      32147     4644    4.64      0.34	K3V
      33256     6150    3.80     -0.40	F2V
      33959     7670    3.55      0.00	A9IV
      34411     5781    4.11      0.10	G0V
      35369     4829    2.38     -0.24	G8III
      35620     4168    2.12      0.25	K4IIIp
      37160     4714    2.47     -0.68	G8III-IV
      37594     7170    4.20      0.30	A8Vs
      38309     7116    4.30     -0.23	F0III:n
      38529     5409    3.70      0.31	G4V
      38858     5715    4.32     -0.26	G4V
      39003     4597    2.33      0.05	K0III
      40136     7127    4.14      0.13	F1V
      40460     4738    2.38     -0.24	K1III
      41361     4886    1.87     -0.08	G7III:
      41380     4975    1.68     -0.21	G4III
      41597     4636    1.83     -0.54	G8III
      45415     4721    2.47     -0.11	G9III
      45416     4606    2.14      0.22	K1II
      45829     4850    0.62      0.24	K0Iab
      46122     5415    3.99     -0.35	G3IV
      47072     7421    4.26      0.28	F0II
      48433     4508    2.04     -0.11	K1III
      48616     6837    2.54      0.65	F5Ib
      49434     7306    4.31     -0.27	F1V
      49933     6255    3.73     -0.58	F2V
      50277     7404    3.61     -1.87	F0Vn
      50372     4814    1.66     -0.01	G6II
      50522     5013    3.05      0.02	G5III-IV
      51419     5693    4.29     -0.43	G5V
      51530     5961    3.85     -0.38	F8Vbwvar
      54489     4382    1.90     -0.31	G9III
      55057     6999    3.96     -2.59	F2V
      58923     7470    4.02      0.13	F0III
      61421     6247    3.64     -0.12	F5IV-V
      62437     7600    3.79      0.10	F0III
      64235     6631    4.36     -0.04	F5IVs
      64491     7120    4.08      0.20	A3p
      64685     6962    4.47      0.06	F2IV
      66011     6041    3.85      0.18	G0IV
      68638     5410    4.38     -0.26	G8V
      70937     6789    4.61      0.15	F2V
      72905     5809    4.32     -0.13	G1.5Vb
      75318     5384    4.24     -0.25	G5
      75732     5275    4.41      0.44	G8V
      76151     5728    4.36      0.10	G3V
      81997     6467    4.36      0.01	F6V
      82106     4830    4.65      0.14	K3V
      85040     7470    3.80      0.00	A8IV
      85503     4404    2.60      0.38	K0III
      86728     5671    4.21      0.22	G1V
      89010     5672    3.87      0.01	G2IV
      94672     6300    3.80     -0.24	F2III
      95735     3839    4.83     -0.63	M2V
      96833     4574    2.33      0.00	K1III
      99329     6942    3.93     -2.53	F3IV
     101206     4614    4.47     -0.33	K5V
     102224     4486    1.86     -0.42	K0III
     106116     5618    4.25      0.15	G4V
     107168     8300    4.20      0.43	A8m
     107213     6082    3.93      0.16	F8Vs
     108662    10800    4.25      0.39	A0p
     109358     5794    4.16     -0.30	G0V
     111812     6677    4.95      0.14	G0III
     113226     4910    2.67      0.09	G8IIIvar
     114710     5914    4.20      0.03	G0V
     116568     6606    4.43     -0.16	F3V
     117176     5428    3.77     -0.15	G5V
     117635     5235    4.34     -0.48	G9V
     118022    10311    3.39      1.14	A1p(Sr-Cr-Eu)
     120136     6233    4.07      0.12	F7V
     122120     4354    4.59      0.02	K
     122796     4662    2.48     -0.21	K1III
     122956     4716    1.67     -1.76	G6IV/VWF6
     124292     5466    4.33     -0.13	G0
     124850     6124    3.79     -0.17	F7V
     124897     4335    1.72     -0.47	K1.5III
     126053     5681    4.30     -0.39	G1V
     126868     5774    3.86     -0.01	G2III
     127243     4889    2.23     -0.80	G3IV
     128167     6316    3.75     -0.53	F3Vwvar
     128661     8645    3.23     -0.06	F0V
     131977     4537    4.64      0.10	K4V
     132052     7016    4.34     -0.52	F0V
     134083     6714    4.55      0.01	F5V
     135722     4805    2.31     -0.44	G8III
     136202     6014    3.87     -0.01	F8III-IV
     137759     4502    2.62      0.13	K2III
     141004     5802    4.02     -0.05	G0Vvar
     142091     4726    3.14      0.05	K0III-IV
     144284     6345    4.40      0.15	F8IV-V
     145675     5268    4.39      0.52	K0V
     146233     5743    4.26      0.02	G1V
     148856     4934    2.31     -0.12	G8III
     149661     5262    4.40      0.04	K2V
     150177     6022    3.97     -0.63	F3V
     157214     5633    4.05     -0.43	G0V
     157881     3953    4.61      0.01	K7V
     159181     5132    1.45     -0.12 	G2II
     161074     3957    2.07     -0.02 	K4III
     161096     4509    2.68      0.29 	K2III
     161797     5464    3.91      0.28 	G5IV
     162917     6460    4.32     -0.04 	F4IV-V
     165341     5283    4.39      0.02 	K0V
     165474     9164    4.00      0.42 	A7pCr(EuSr)
     166208     4899    2.61      0.07 	G8III CN-1 CH-3
     166620     5096    4.55     -0.07 	K2V
     167858     6719    3.51     -0.04 	F2V
     168723     4807    2.83     -0.29 	K0III-IV
     169268     6586    3.43     -2.60 	F6III-IV
     169822     5600    4.38     -0.17 	G7V
     169986     6172    3.88      0.28 	F5V
     171802     6393    3.79     -0.13 	F5III
     173667     6229    3.91     -0.16 	F6V
     173819     4627    0.28     -0.59 	K0Ibpvar
     174719     5648    4.46     -0.24 	G6V
     175225     5265    3.80      0.26 	G9IVa
     176232     8799    4.22      0.87    F0pSrEu	
     176737     3997    1.80     -0.10 	K4II-III
     177463     4628    2.32     -0.18 	K1III
     177552     6882    4.39     -0.12 	F1V
     178359     5386    1.04      0.10 	?F5IV
     178596     7128    4.46     -0.14 	F0III-IV
     180028     6740    2.81      0.58 	F6Ib
     180711     4791    2.49     -0.18 	G9III
     181096     6095    3.75     -0.29 	F6IV:
     181853     6846    4.58      0.01 	F2V
     185124     6984    4.57     -0.12 	F3IV
     185144     5259    4.30     -0.28 	K0V
     185657     4760    2.51     -0.18 	G6V
     185758     5126    2.03     -0.36 	G0II
     186379     5831    3.93     -0.39 	F8V
     186408     5737    4.17      0.13 	G2V
     187691     5964    4.00      0.07 	F8V
     188326     5331    3.82     -0.16 	G8IVvar
     188512     4993    3.32     -0.23 	G8IVvar
     189558     5727    3.99     -1.04 	G0/G1V
     190007     4466    4.64      0.16 	K4V
     190228     5256    3.60     -0.32 	G5IV
     190404     5143    4.48     -0.56 	K1V
     191026     5073    3.67      0.03 	K0IV
     191742     8842    4.00     -1.08 	A7p
     194093     5103    0.95     -0.77	F8Ib
     196502     8842    3.90      0.28	A0pSrCrEu
     196755     5578    3.65     -0.04	G5IVcomp
     197076     5755    4.25     -0.15	G5V
     197964     4670    2.93      0.10	K1IV
     198149     4847    3.09     -0.25	K0IV
     199960     5804    4.12      0.24	G1V
     200905     4094    1.56      0.32	K5Ib SB,V
     201091     4274    4.55     -0.30	K5V
     201092     3998    4.60     -0.31	K7V
     202109     4857    2.19     -0.02	G8II SB
     204613     5684    3.74     -0.32	G0IIIwsp
     204867     5484    1.29     -0.02	G0Ib
     205512     4660    2.58      0.05	K1III
     206778     4333    1.18      0.19	K2Ibvar
     206859     4964    1.15      0.02	G5Ib
     209750     5134    1.16     -0.12	G2Ib
     212943     4622    2.60     -0.30	K0III
     213235     7046    4.38      0.15	F5IVs
     214448     5213    3.23      0.04	G1IV-V
     214567     4906    2.55     -0.30	G8II
     215665     4831    2.00     -0.04	G8II-III
     216131     4890    2.62     -0.11	M2III
     216228     4713    2.57      0.00	K0III
     216385     6062    3.82     -0.27	F7IV
     217014     5721    4.22      0.20	G5V
     217107     5493    4.18      0.36	G8IV
     219134     4760    4.63      0.24	K3Vvar
     219449     4631    2.57      0.01	K0III
     219615     4828    2.28     -0.67	G7III
     219623     6013    4.09      0.01	F7V
     219877     6946    4.50     -0.04	F3IV
     220954     4672    2.64      0.11	K1III
     221170     4685    1.55     -1.97	G2IV
     221950     6130    3.43     -2.96	F6Vbwvar
     222404     4672    3.18      0.13	K1IV
     222451     6530    4.22      0.02	F1V
     223047     4984    1.23      0.07	G5Ib
     223323     6428    4.44     -0.45	F2IV-V
     224930     5423    4.13     -0.81	G3V
     232078     4216    0.81     -1.14	K3IIp
     345957     5807    4.21     -1.38	G0Vwe
    +17 4708    5956    4.24     -1.68	4708
    +72 0094    5915    4.11     -2.08	0094
    ----------------------------------------------

Sources of the atmospheric parameters other than in Soubiran et al. 
(1998). Some of these stars are listed in the ``Catalogue of [Fe/H] 
determinations'' of Cayrel de Strobel G. et al. 1997, A&AS 124, 299

   HD              References
  33959   Valdes, F. et al., 2004, ApJS 152, 251
  37594   Bikmaev et al., 2002, A&A 389, 537
  40136   Rodriguez-Merino et al., 2005, ApJ 626, 411
  64491   Cayrel de Strobel et al., 1997, A&AS 124, 299
          Faraggiana, R., and Gerbaldi, M., 2003, A&A 398, 697
  85040   Fremat, Y. et al., 2005, MNRAS 356, 545
 107168   Hui-Bon-Hoa, A., and Alecian, G., 1998, A&A 332, 224
 108662   Adelman, S.J., and Rayle, K.E., 2000, A&A 355, 308
 165474   Adelman, S.J., 1973, ApJS 26, 1
 191742   Adelman, S.J., 1973, ApJS 26, 1
 196502   Sadakane, K., 1976, PASJ 28, 469

Sources of the MK type different from that given in the Hipparcos Input 
Catalogue

   HD                References
   3546   Jaschek, M, 1978, Bull. Inform. CDS 15, 121
   4614   Jaschek, M, 1978, Bull. Inform. CDS 15, 121
 118022   Cowley, A., Cowley, C., Jaschek, M., and Jaschek, C., 1969, AJ 74, 375
 165474   Cowley, A., Cowley, C., Jaschek, M., and Jaschek, C., 1969, AJ 74, 375
 166208   Keenan, P.C., McNeil R.C., 1989, ApJS 71, 245
 176232   Cowley, A., Cowley, C., Jaschek, M., and Jaschek, C., 1969, AJ 74, 375
 196502   Cowley, A., Cowley, C., Jaschek, M., and Jaschek, C., 1969, AJ 74, 375
 196755   Jaschek, M, 1978, Bull. Inform. CDS 15, 121
 200905   Jaschek, M, 1978, Bull. Inform. CDS 15, 121
 202109   Jaschek, M, 1978, Bull. Inform. CDS 15, 121


==> Table_8.txt <==
                         Table 8
Astrophysical parameters of 82 stars from the FRESCO archive, 
selected to be reference stars for the determination of the 
astrophysical parameters of the program stars. If not stated 
otherwise at the bottom of the table, the values of Teff, log g, 
and [Fe/H] are from the TGMET library of Soubiran et al. (1998)  


           HD or BD   Teff   log g     [Fe/H]
           ----------------------------------
           12929      4425    1.65     -0.21
           20630      5705    4.43      0.06
           22049      5156    4.59      0.04
           22484      5891    3.94     -0.11
           22796      4930    2.92     -0.23
           23249      4941    3.80     -0.20
           62509      4761    2.80      0.06
           72905      5809    4.32     -0.13
           84441      5300    2.04     -0.28
           90839      6051    4.36     -0.18
           95241      5853    3.74     -0.25
           99028      6739    3.98      0.06
           99984      6196    4.11     -0.35
          102870      5982    3.98      0.15
          107213      6089    3.94      0.18
          110380      6720    4.20     -0.07
          114710      5914    4.20      0.03
          115604      7200    3.00      0.18
          117176      5428    3.77     -0.15
          117876      4710    2.31     -0.51
          120136      6233    4.07      0.12
          121370      5943    3.38      0.20
          122563      4633    1.31     -2.60
          124850      6124    3.79     -0.17
          124897      4335    1.72     -0.47
          125111      6545    4.10     -0.17
          127243      4889    2.23     -0.80
          127665      4260    2.22     -0.17
          127986      6347    4.05     -0.03
          128167      6316    3.75     -0.53
          132254      6231    4.22      0.07
          136064      6077    3.94     -0.02
          142373      5826    3.95     -0.50
          142860      6107    3.93     -0.24
          143761      5756    4.07     -0.27
          145001      4990    2.70     -0.26
          149661      5262    4.40      0.04  
          150680      5748    3.78      0.07 
          151769      6435    3.80      0.00
          153597      6284    4.38     -0.17
          157214      5692    4.15     -0.35
          161074      3957    2.07     -0.02
          161096      4509    2.68      0.29
          161797      5464    3.91      0.28
          164058      3982    1.95      0.21
          165908      5984    4.20     -0.53
          168151      6357    4.02     -0.33
          168720      3781    1.77      0.04
          168723      4807    2.83     -0.29
          175588      3346    0.72     -0.27
          178089      6632    4.20      0.00
          181096      6095    3.75     -0.29
          182572      5461    4.06      0.39
          185144      5272    4.32     -0.29
          185395      6700    4.30      0.01
          186408      5737    4.17      0.13
          186791      4210    1.63     -0.29
          187691      5964    4.00      0.07
          188512      4993    3.32     -0.23
          197964      4670    2.93      0.10
          197989      4728    2.47     -0.18
          198084      6188    4.13      0.12
          199870      4830    2.90      0.12
          201891      5883    4.28     -1.09
          202240      7560    2.07     -0.10
          205512      4660    2.58      0.05
          205539      6859    4.01     -0.16
          206778      4333    1.18      0.19
          206826      6146    4.30     -0.22
          209166      7000    3.50      0.10
          210027      6496    4.25     -0.17
          210855      6176    3.81      0.21
          216131      4904    2.65     -0.10
          216228      4713    2.57      0.00
          216385      6076    3.80     -0.26
          217014      5721    4.22      0.20
          217107      5493    4.18      0.36
          217754      6754    3.26      0.23
          219134      4760    4.63      0.24
          219623      6013    4.09      0.01
          221170      4685    1.55     -1.97
          221377      6138    3.77     -0.70
          ----------------------------------
Sources of the parameters other than Soubiran et al. (1998):

   HD                      References
  12929   Luck, R.E., and Challener, S.L., 1995, AJ 110, 2968
  22796   McWilliam, A., 1990, ApJS 74, 1075
  23249   Foy, R., and Proust, D., 1980, A&A 86, 157
  73593   Taylor, B.J., 1991, ApJS 76, 715, 
          do Nascimento, J.D.\ Jr. et al., 2003, A&A 405, 723
  84441   McWilliam, A., 1990, ApJS 74, 1075
  90839   Chen, Y.Q. et al., 2000, A&AS 141, 491
  95241   Gratton, R.G., Carretta, E., and Castelli, F., 1996, A&A 314, 191
  99028   Balachandran, S., 1990, ApJ 354, 310
  99984   Balachandran, S., 1990, ApJ 354, 310
 110380   Boesgaard, A.M., and Tripicco, M.J., 1986, ApJ 303, 724
 115604   Valdes, F. et al., 2004, ApJS 152, 251
 121370   Gratton, R.G., Carretta, E., and Castelli, F., 1996, A&A 314, 191
 125111   Boesgaard, A.M., and Tripicco, M.J., 1986, ApJ 303, 724
 127665   McWilliam, A., 1990, ApJS 74, 1075
 127986   Balachandran, S., 1990, ApJ 354, 310
 132254   Chen, Y.Q. et al., 2000, A&AS 141, 491
 136064   Gratton, R.G., Carretta, E., and Castelli, F., 1996, A&A 314, 191
 145001   McWilliam, A., 1990, ApJS 74, 1075
 151769   Edvardsson, B. et al., 1993, A&A 275, 101
 153597   Edvardsson, B. et al., 1993, A&A 275, 101
 168151   Fuhrmann, K., 1998, A&A 338, 161
 178089   Boesgaard, A.M., and Tripicco, M.J., 1986, ApJ 303, 724
 185395   Cunha, K. et al., 2000, ApJ 530, 939
 186791   McWilliam, A., 1990, ApJS 74, 1075
 198084   Edvardsson, B. et al., 1993, A&A 275, 101
 210027   Chen, Y.Q. et al., 2000, A&AS 141, 491
 210855   Fuhrmann, K., 1998, A&A 338, 161
 202240   Gray, R.O., Graham, P.W., and Hoyt, S.R., 2001, AJ 121, 2159
 205539   Nordstrom, B. et al., 2004, A&A 418, 989 
 206826   Boesgaard, A.M., and Lavery, R.J., 1986, ApJ 309, 762
 209166   Berthet, S., 1991, A&A 251, 171

